Fair Correlation Clustering

In this paper, we study correlation clustering under fairness constraints. Fair variants of $k$-median and $k$-center clustering have been studied recently, and approximation algorithms using a notion called fairlet decomposition have been proposed. We obtain approximation algorithms for fair correlation clustering under several important types of fairness constraints. Our results hinge on obtaining a fairlet decomposition for correlation clustering by introducing a novel combinatorial optimization problem. We define a fairlet decomposition with cost similar to the $k$-median cost and this allows us to obtain approximation algorithms for a wide range of fairness constraints. We complement our theoretical results with an in-depth analysis of our algorithms on real graphs where we show that fair solutions to correlation clustering can be obtained with limited increase in cost compared to the state-of-the-art (unfair) algorithms.

==> cost-fair-color.csv <==
colors	MATCH+LOCAL 	Re. MATCH + LOCALs
2	1.775839765	1.775839765
4	1.044296298	1.350688166
8	1.013023864	1.229472865
16	1.007186446	1.495255823


==> figs/cost-fair-color.csv <==
colors	MATCH+LOCAL 	Re. MATCH + LOCALs
2	1.775839765	1.775839765
4	1.044296298	1.350688166
8	1.013023864	1.229472865
16	1.007186446	1.495255823

